Performance Evaluation of Kubernetes Networking Approaches across Constraint Edge Environments

Kubernetes (K8s) serves as a mature orchestration system for the seamless deployment and management of containerized applications spanning across cloud and edge environments. Since high-performance connectivity and minimal resource utilization become critical factors as we approach the edge, evaluating the performance of K8s networking in this context is essential. This paper contributes to this effort, by conducting a qualitative and quantitative performance evaluation of diverse Container Network Interface (CNI) plugins within different K8s environments, incorporating lightweight implementations designed for the Edge. Our experimental assessment was conducted in two distinct (intra- and inter-host) scenarios, revealing interesting insights for both researchers and practitioners. For example, the deployment of plugins across lightweight distributions does not necessarily lead to resource utilization improvements, e.g., in terms of CPU/memory or throughput.

==> integrated_file_new_results-uom.txt <==
k0s - calico: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [379, 394, 516, 389, 445, 383, 455, 402, 349, 424]
bandwidth_pod2pod_udp values: [561, 559, 541, 546, 544, 550, 549, 562, 553, 539]
bandwidth_pod2svc_tcp values: [367, 375, 401, 412, 363, 491, 521, 394, 368, 387]
bandwidth_pod2svc_udp values: [538, 548, 554, 539, 548, 544, 543, 555, 537, 543]
cpu_idle_client values: [3.26, 4.12, 4.12, 3.13, 3.26, 3.66, 3.68, 3.25, 3.15, 3.86]
cpu_idle_server values: [2.02, 1.94, 1.67, 1.54, 1.89, 2.51, 1.85, 2.49, 1.42, 1.79]
cpu_pod2pod_tcp_client values: [7.71, 8.38, 12.56, 7.61, 9.68, 8.18, 10.84, 9.17, 6.62, 8.52]
cpu_pod2pod_tcp_server values: [13.71, 10.29, 16.75, 11.68, 18.46, 9.46, 13.81, 7.88, 12.64, 15.43]
cpu_pod2pod_udp_client values: [25.23, 27.59, 26.52, 26.64, 27.04, 27.11, 27.37, 25.31, 27.04, 26.63]
cpu_pod2pod_udp_server values: [19.61, 21.67, 20.61, 20.88, 20.97, 18.92, 20.79, 18.86, 19.81, 20.31]
cpu_pod2svc_tcp_client values: [8.4, 7.53, 8.79, 7.39, 7.68, 12.12, 12.55, 9.26, 7.35, 8.06]
cpu_pod2svc_tcp_server values: [11.55, 9.92, 14.03, 12.79, 15.72, 14.28, 18.0, 15.7, 11.95, 13.57]
cpu_pod2svc_udp_client values: [25.4, 27.27, 26.59, 26.34, 27.29, 27.51, 26.91, 25.26, 27.12, 24.64]
cpu_pod2svc_udp_server values: [19.21, 20.62, 20.89, 20.64, 21.65, 20.8, 18.41, 19.75, 21.16, 18.23]
ram_idle_client values: [578, 572, 566, 577, 568, 558, 567, 581, 578, 566]
ram_idle_server values: [630, 637, 628, 646, 629, 620, 629, 649, 635, 635]
ram_pod2pod_tcp_client values: [595, 600, 575, 585, 592, 588, 592, 591, 578, 593]
ram_pod2pod_tcp_server values: [627, 649, 645, 645, 637, 634, 640, 647, 648, 645]
ram_pod2pod_udp_client values: [585, 598, 571, 579, 585, 579, 600, 576, 580, 591]
ram_pod2pod_udp_server values: [629, 631, 638, 634, 651, 646, 640, 637, 646, 643]
ram_pod2svc_tcp_client values: [586, 587, 587, 582, 604, 602, 592, 586, 593, 608]
ram_pod2svc_tcp_server values: [638, 654, 643, 632, 648, 634, 645, 639, 642, 639]
ram_pod2svc_udp_client values: [590, 589, 574, 575, 595, 593, 569, 593, 583, 586]
ram_pod2svc_udp_server values: [623, 643, 645, 644, 643, 651, 655, 649, 642, 655]

k0s - kuberouter: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [941, 941, 941, 939, 941, 940, 940, 941, 941, 941]
bandwidth_pod2pod_udp values: [949, 953, 952, 924, 951, 942, 948, 930, 951, 935]
bandwidth_pod2svc_tcp values: [941, 941, 940, 941, 939, 939, 940, 941, 941, 941]
bandwidth_pod2svc_udp values: [952, 945, 945, 953, 936, 950, 952, 942, 925, 950]
cpu_idle_client values: [2.28, 3.36, 1.95, 2.59, 2.5, 2.72, 3.35, 2.22, 1.98, 2.62]
cpu_idle_server values: [1.02, 0.42, 0.95, 0.52, 1.1, 1.23, 0.89, 0.5, 0.62, 0.55]
cpu_pod2pod_tcp_client values: [8.12, 8.66, 8.82, 6.25, 8.41, 10.03, 7.31, 8.72, 7.74, 7.47]
cpu_pod2pod_tcp_server values: [17.53, 18.71, 19.15, 18.87, 18.12, 22.23, 20.9, 17.71, 16.32, 16.77]
cpu_pod2pod_udp_client values: [27.04, 26.35, 27.2, 27.22, 28.13, 26.92, 25.59, 26.85, 27.83, 27.01]
cpu_pod2pod_udp_server values: [22.55, 21.85, 20.32, 21.62, 21.24, 19.98, 19.35, 19.37, 21.78, 20.4]
cpu_pod2svc_tcp_client values: [8.01, 8.16, 8.2, 8.39, 8.05, 8.25, 8.7, 6.56, 7.86, 8.85]
cpu_pod2svc_tcp_server values: [19.89, 17.55, 18.81, 21.82, 18.72, 18.44, 16.57, 18.44, 15.96, 17.37]
cpu_pod2svc_udp_client values: [27.54, 28.65, 26.88, 26.09, 25.9, 26.26, 25.53, 26.77, 27.19, 26.66]
cpu_pod2svc_udp_server values: [20.54, 20.95, 22.37, 20.85, 21.55, 22.52, 22.07, 21.67, 21.77, 21.92]
ram_idle_client values: [461, 480, 473, 469, 483, 474, 474, 475, 478, 480]
ram_idle_server values: [472, 490, 473, 482, 483, 477, 485, 472, 485, 495]
ram_pod2pod_tcp_client values: [462, 490, 476, 475, 478, 491, 486, 487, 487, 485]
ram_pod2pod_tcp_server values: [474, 477, 465, 467, 477, 473, 469, 474, 478, 478]
ram_pod2pod_udp_client values: [490, 512, 503, 495, 510, 506, 512, 505, 520, 513]
ram_pod2pod_udp_server values: [455, 469, 469, 459, 483, 474, 458, 452, 457, 476]
ram_pod2svc_tcp_client values: [464, 491, 486, 483, 473, 488, 481, 483, 487, 482]
ram_pod2svc_tcp_server values: [450, 462, 452, 458, 480, 468, 462, 458, 466, 473]
ram_pod2svc_udp_client values: [496, 510, 504, 512, 501, 509, 514, 511, 511, 505]
ram_pod2svc_udp_server values: [464, 452, 459, 456, 467, 444, 474, 466, 463, 467]

k3s - calico: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [938, 939, 939, 939, 939, 939, 939, 939, 939, 939]
bandwidth_pod2pod_udp values: [798, 919, 834, 837, 889, 834, 845, 789, 836, 944]
bandwidth_pod2svc_tcp values: [939, 938, 939, 939, 939, 939, 939, 939, 937, 939]
bandwidth_pod2svc_udp values: [851, 808, 909, 824, 829, 789, 836, 826, 885, 839]
cpu_idle_client values: [4.84, 2.34, 3.17, 2.75, 3.03, 3.18, 3.58, 2.85, 3.1, 2.32]
cpu_idle_server values: [1.79, 1.74, 1.53, 1.03, 2.37, 1.44, 1.64, 1.7, 1.46, 1.51]
cpu_pod2pod_tcp_client values: [11.5, 11.01, 9.44, 11.31, 10.33, 11.35, 10.27, 11.09, 9.63, 11.11]
cpu_pod2pod_tcp_server values: [21.92, 19.6, 19.52, 22.04, 20.01, 23.23, 19.7, 20.8, 23.14, 21.08]
cpu_pod2pod_udp_client values: [26.44, 24.8, 26.79, 26.18, 25.09, 25.03, 24.85, 26.93, 26.58, 26.21]
cpu_pod2pod_udp_server values: [21.06, 24.8, 23.43, 23.03, 20.13, 23.16, 21.94, 20.4, 21.8, 23.53]
cpu_pod2svc_tcp_client values: [11.39, 10.46, 10.93, 11.64, 10.08, 10.05, 10.1, 11.45, 8.61, 12.05]
cpu_pod2svc_tcp_server values: [18.45, 20.35, 19.48, 21.43, 21.04, 22.9, 21.92, 21.49, 23.9, 18.84]
cpu_pod2svc_udp_client values: [26.97, 26.93, 28.27, 24.29, 24.86, 24.87, 25.36, 26.84, 24.91, 26.51]
cpu_pod2svc_udp_server values: [22.79, 20.18, 25.79, 21.17, 20.84, 22.1, 19.69, 21.09, 22.99, 22.21]
ram_idle_client values: [624, 637, 624, 620, 630, 623, 637, 628, 628, 622]
ram_idle_server values: [647, 698, 644, 699, 696, 698, 700, 700, 693, 705]
ram_pod2pod_tcp_client values: [627, 651, 638, 629, 642, 637, 633, 649, 651, 648]
ram_pod2pod_tcp_server values: [643, 710, 650, 707, 706, 699, 695, 693, 698, 706]
ram_pod2pod_udp_client values: [643, 654, 638, 625, 645, 634, 631, 631, 646, 656]
ram_pod2pod_udp_server values: [649, 705, 654, 701, 706, 703, 702, 697, 712, 711]
ram_pod2svc_tcp_client values: [623, 636, 641, 639, 625, 632, 637, 638, 647, 638]
ram_pod2svc_tcp_server values: [642, 719, 640, 692, 719, 703, 701, 717, 694, 695]
ram_pod2svc_udp_client values: [642, 635, 659, 633, 635, 638, 633, 636, 653, 638]
ram_pod2svc_udp_server values: [647, 704, 656, 706, 697, 696, 693, 714, 702, 695]

k3s - cilium: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [753, 881, 777, 795, 827, 815, 883, 866, 881, 802]
bandwidth_pod2pod_udp values: [759, 763, 806, 770, 774, 776, 778, 787, 779, 764]
bandwidth_pod2svc_tcp values: [872, 863, 800, 739, 857, 802, 803, 698, 748, 878]
bandwidth_pod2svc_udp values: [721, 746, 731, 746, 702, 736, 752, 751, 756, 730]
cpu_idle_client values: [1.97, 1.97, 1.65, 2.38, 2.05, 2.66, 5.2, 2.64, 2.84, 1.9]
cpu_idle_server values: [1.62, 1.27, 0.75, 1.33, 0.81, 0.55, 0.72, 0.85, 1.42, 1.25]
cpu_pod2pod_tcp_client values: [13.88, 15.25, 13.82, 13.44, 13.21, 13.64, 14.54, 14.57, 15.05, 13.59]
cpu_pod2pod_tcp_server values: [22.89, 25.01, 27.04, 21.85, 23.55, 22.63, 25.59, 25.77, 24.52, 22.23]
cpu_pod2pod_udp_client values: [24.71, 25.24, 25.35, 26.01, 24.76, 24.14, 25.7, 24.36, 24.52, 25.3]
cpu_pod2pod_udp_server values: [22.89, 22.09, 23.94, 24.91, 22.63, 22.31, 23.92, 24.12, 22.06, 23.31]
cpu_pod2svc_tcp_client values: [14.1, 14.64, 14.44, 12.79, 13.51, 13.7, 13.61, 12.9, 13.29, 13.7]
cpu_pod2svc_tcp_server values: [22.61, 24.52, 25.21, 20.18, 23.81, 21.32, 22.66, 20.37, 21.46, 23.98]
cpu_pod2svc_udp_client values: [24.98, 25.05, 23.04, 25.32, 25.36, 24.55, 25.67, 24.01, 25.8, 23.29]
cpu_pod2svc_udp_server values: [23.15, 23.29, 24.57, 21.21, 22.05, 21.84, 22.78, 19.71, 24.18, 18.81]
ram_idle_client values: [574, 607, 593, 589, 604, 605, 601, 602, 603, 602]
ram_idle_server values: [663, 690, 683, 676, 687, 678, 686, 686, 687, 685]
ram_pod2pod_tcp_client values: [601, 616, 603, 606, 605, 619, 603, 616, 612, 612]
ram_pod2pod_tcp_server values: [660, 680, 677, 673, 676, 663, 675, 669, 675, 663]
ram_pod2pod_udp_client values: [603, 613, 600, 605, 612, 620, 606, 615, 622, 614]
ram_pod2pod_udp_server values: [657, 662, 658, 658, 661, 663, 664, 663, 650, 673]
ram_pod2svc_tcp_client values: [595, 616, 608, 615, 623, 626, 617, 631, 623, 625]
ram_pod2svc_tcp_server values: [657, 657, 655, 659, 659, 663, 656, 659, 659, 665]
ram_pod2svc_udp_client values: [604, 620, 610, 612, 622, 617, 617, 621, 618, 627]
ram_pod2svc_udp_server values: [650, 657, 663, 669, 658, 668, 668, 673, 671, 666]

k3s - flannel: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [584, 590, 589, 590, 598, 657, 594, 581, 614, 598]
bandwidth_pod2pod_udp values: [749, 846, 905, 846, 736, 706, 710, 684, 900, 866]
bandwidth_pod2svc_tcp values: [619, 581, 596, 581, 550, 614, 585, 583, 603, 575]
bandwidth_pod2svc_udp values: [706, 872, 709, 872, 709, 802, 842, 704, 704, 715]
cpu_idle_client values: [2.31, 2.19, 2.08, 2.19, 2.75, 3.11, 1.49, 2.41, 1.22, 3.17]
cpu_idle_server values: [1.15, 0.55, 0.86, 0.55, 0.68, 0.71, 0.25, 0.34, 0.63, 0.41]
cpu_pod2pod_tcp_client values: [8.83, 9.24, 8.71, 9.24, 7.56, 10.89, 7.28, 8.85, 8.92, 9.89]
cpu_pod2pod_tcp_server values: [19.48, 15.48, 15.21, 15.48, 11.48, 18.06, 12.1, 14.82, 12.34, 17.24]
cpu_pod2pod_udp_client values: [24.44, 26.55, 26.51, 26.55, 25.23, 25.48, 25.57, 25.7, 27.3, 26.11]
cpu_pod2pod_udp_server values: [18.65, 21.46, 21.86, 21.46, 18.1, 16.17, 18.55, 17.04, 19.37, 22.58]
cpu_pod2svc_tcp_client values: [8.56, 7.63, 8.99, 7.63, 8.83, 9.36, 8.31, 8.87, 9.32, 8.77]
cpu_pod2svc_tcp_server values: [13.41, 14.42, 14.63, 14.42, 9.81, 12.41, 16.2, 14.35, 12.75, 14.58]
cpu_pod2svc_udp_client values: [24.24, 25.74, 25.59, 25.74, 25.5, 27.24, 26.94, 26.61, 23.37, 23.09]
cpu_pod2svc_udp_server values: [17.83, 22.01, 18.69, 22.01, 16.74, 20.91, 21.9, 18.01, 16.82, 16.44]
ram_idle_client values: [417, 429, 427, 429, 432, 427, 432, 438, 430, 438]
ram_idle_server values: [401, 435, 435, 435, 436, 435, 432, 434, 441, 446]
ram_pod2pod_tcp_client values: [435, 443, 440, 443, 449, 438, 445, 450, 439, 446]
ram_pod2pod_tcp_server values: [414, 422, 424, 422, 417, 431, 424, 426, 431, 432]
ram_pod2pod_udp_client values: [433, 453, 454, 453, 443, 432, 440, 441, 461, 459]
ram_pod2pod_udp_server values: [416, 397, 431, 397, 411, 433, 420, 418, 432, 418]
ram_pod2svc_tcp_client values: [433, 437, 423, 437, 438, 438, 436, 436, 437, 442]
ram_pod2svc_tcp_server values: [402, 411, 402, 411, 430, 432, 414, 414, 426, 408]
ram_pod2svc_udp_client values: [432, 460, 427, 460, 441, 447, 455, 446, 448, 437]
ram_pod2svc_udp_server values: [415, 404, 407, 404, 416, 417, 415, 417, 406, 416]

k8s - calico: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [939, 939, 939, 939, 939, 939, 939, 939, 939, 939]
bandwidth_pod2pod_udp values: [792, 810, 812, 888, 800, 811, 913, 892, 839, 836]
bandwidth_pod2svc_tcp values: [939, 939, 939, 939, 939, 939, 939, 939, 939, 939]
bandwidth_pod2svc_udp values: [786, 829, 908, 945, 832, 799, 885, 930, 834, 788]
cpu_idle_client values: [4.17, 3.62, 2.94, 3.82, 3.57, 4.43, 3.59, 4.06, 3.57, 3.85]
cpu_idle_server values: [2.38, 2.06, 1.99, 1.67, 1.69, 1.74, 1.69, 2.78, 1.67, 2.09]
cpu_pod2pod_tcp_client values: [12.79, 9.45, 11.66, 10.09, 10.46, 11.64, 11.88, 10.81, 11.82, 10.75]
cpu_pod2pod_tcp_server values: [20.53, 23.21, 21.47, 22.19, 20.0, 23.52, 21.73, 22.27, 20.46, 21.23]
cpu_pod2pod_udp_client values: [26.31, 26.11, 27.68, 28.54, 26.76, 26.51, 26.8, 27.41, 27.29, 26.94]
cpu_pod2pod_udp_server values: [23.41, 23.78, 23.84, 23.97, 22.06, 22.86, 23.77, 25.34, 23.03, 23.08]
cpu_pod2svc_tcp_client values: [10.63, 12.97, 11.58, 11.69, 10.57, 11.52, 10.23, 11.69, 10.92, 9.47]
cpu_pod2svc_tcp_server values: [20.11, 19.24, 21.67, 22.89, 21.98, 22.17, 22.13, 21.56, 22.41, 21.07]
cpu_pod2svc_udp_client values: [27.62, 26.38, 28.4, 28.61, 25.17, 26.8, 28.73, 27.86, 26.92, 25.39]
cpu_pod2svc_udp_server values: [23.26, 23.2, 25.74, 26.99, 22.04, 23.35, 24.89, 24.88, 25.09, 21.49]
ram_idle_client values: [638, 651, 643, 652, 648, 656, 652, 660, 651, 650]
ram_idle_server values: [722, 732, 717, 719, 712, 712, 720, 728, 723, 733]
ram_pod2pod_tcp_client values: [645, 665, 653, 651, 674, 674, 669, 663, 665, 664]
ram_pod2pod_tcp_server values: [730, 727, 738, 717, 726, 729, 740, 731, 733, 734]
ram_pod2pod_udp_client values: [651, 663, 658, 671, 652, 656, 677, 673, 674, 672]
ram_pod2pod_udp_server values: [725, 740, 721, 721, 735, 736, 742, 728, 731, 733]
ram_pod2svc_tcp_client values: [652, 658, 658, 666, 655, 659, 649, 667, 653, 668]
ram_pod2svc_tcp_server values: [729, 736, 721, 727, 742, 736, 722, 735, 742, 726]
ram_pod2svc_udp_client values: [664, 661, 664, 672, 665, 665, 670, 673, 676, 661]
ram_pod2svc_udp_server values: [737, 722, 733, 730, 731, 742, 721, 731, 737, 736]

k8s - cilium: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [752, 818, 790, 826, 772, 834, 808, 850, 716, 844]
bandwidth_pod2pod_udp values: [722, 714, 737, 740, 745, 741, 744, 740, 742, 742]
bandwidth_pod2svc_tcp values: [857, 876, 802, 831, 793, 813, 792, 827, 879, 871]
bandwidth_pod2svc_udp values: [723, 726, 690, 722, 718, 719, 685, 710, 705, 684]
cpu_idle_client values: [2.81, 2.79, 2.59, 2.29, 1.61, 2.91, 2.43, 3.49, 2.91, 2.04]
cpu_idle_server values: [1.17, 1.13, 0.91, 0.63, 0.94, 1.23, 1.02, 0.44, 0.82, 0.84]
cpu_pod2pod_tcp_client values: [13.72, 12.85, 13.85, 13.94, 13.29, 13.68, 13.05, 13.97, 11.97, 14.69]
cpu_pod2pod_tcp_server values: [21.15, 24.45, 22.27, 24.46, 22.78, 21.26, 21.89, 23.12, 22.67, 23.04]
cpu_pod2pod_udp_client values: [25.46, 25.09, 26.27, 25.44, 25.17, 25.61, 25.2, 24.83, 25.38, 25.26]
cpu_pod2pod_udp_server values: [20.71, 22.17, 21.24, 21.51, 21.79, 22.97, 23.05, 21.4, 22.0, 23.35]
cpu_pod2svc_tcp_client values: [14.27, 14.98, 13.68, 14.31, 13.12, 13.76, 12.54, 14.28, 13.7, 15.35]
cpu_pod2svc_tcp_server values: [22.6, 25.49, 22.66, 24.46, 24.44, 22.56, 21.76, 23.21, 26.49, 24.13]
cpu_pod2svc_udp_client values: [26.38, 25.27, 25.72, 25.94, 25.45, 25.61, 25.7, 25.37, 26.46, 24.75]
cpu_pod2svc_udp_server values: [20.35, 19.88, 19.96, 21.22, 21.65, 20.92, 21.52, 20.87, 21.53, 19.09]
ram_idle_client values: [595, 612, 594, 598, 606, 600, 611, 612, 616, 613]
ram_idle_server values: [583, 602, 599, 599, 597, 603, 608, 613, 613, 611]
ram_pod2pod_tcp_client values: [604, 619, 604, 617, 620, 614, 626, 621, 623, 627]
ram_pod2pod_tcp_server values: [574, 590, 571, 590, 601, 576, 597, 587, 598, 585]
ram_pod2pod_udp_client values: [605, 625, 613, 617, 615, 615, 621, 618, 626, 619]
ram_pod2pod_udp_server values: [577, 574, 574, 560, 574, 573, 588, 584, 595, 583]
ram_pod2svc_tcp_client values: [612, 624, 608, 616, 620, 624, 629, 619, 627, 631]
ram_pod2svc_tcp_server values: [568, 575, 579, 572, 584, 574, 580, 576, 584, 578]
ram_pod2svc_udp_client values: [609, 624, 608, 613, 615, 615, 616, 621, 626, 621]
ram_pod2svc_udp_server values: [577, 578, 577, 565, 574, 573, 581, 583, 585, 587]

k8s - flannel: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [543, 607, 613, 576, 605, 543, 531, 551, 571, 569]
bandwidth_pod2pod_udp values: [755, 813, 802, 836, 718, 721, 830, 723, 805, 730]
bandwidth_pod2svc_tcp values: [566, 662, 570, 569, 535, 590, 576, 581, 590, 563]
bandwidth_pod2svc_udp values: [764, 688, 788, 877, 746, 718, 855, 751, 833, 741]
cpu_idle_client values: [5.08, 1.69, 2.3, 1.88, 2.71, 2.39, 1.37, 3.34, 2.92, 2.2]
cpu_idle_server values: [1.19, 1.07, 0.73, 0.51, 0.79, 0.64, 0.65, 1.03, 0.91, 1.94]
cpu_pod2pod_tcp_client values: [8.8, 9.3, 9.32, 9.01, 8.37, 7.76, 7.62, 8.38, 7.23, 9.18]
cpu_pod2pod_tcp_server values: [16.04, 13.88, 15.57, 13.05, 15.02, 14.3, 16.12, 13.26, 14.92, 15.42]
cpu_pod2pod_udp_client values: [26.64, 25.96, 25.85, 26.54, 25.18, 25.68, 26.11, 25.51, 26.67, 25.42]
cpu_pod2pod_udp_server values: [18.26, 22.28, 20.61, 22.12, 19.63, 18.62, 21.81, 20.34, 20.85, 18.64]
cpu_pod2svc_tcp_client values: [8.23, 10.77, 8.69, 7.78, 7.74, 8.51, 8.14, 8.77, 7.77, 9.1]
cpu_pod2svc_tcp_server values: [11.04, 16.15, 16.15, 11.61, 16.09, 15.15, 12.85, 12.72, 11.85, 15.27]
cpu_pod2svc_udp_client values: [25.99, 26.01, 25.28, 26.93, 25.5, 25.76, 25.97, 26.08, 25.97, 26.49]
cpu_pod2svc_udp_server values: [20.64, 19.09, 21.08, 23.06, 19.74, 20.32, 19.42, 18.93, 22.22, 19.25]
ram_idle_client values: [507, 476, 513, 522, 525, 518, 519, 526, 523, 478]
ram_idle_server values: [470, 554, 496, 548, 551, 555, 548, 550, 547, 551]
ram_pod2pod_tcp_client values: [537, 481, 530, 532, 532, 531, 535, 538, 535, 490]
ram_pod2pod_tcp_server values: [473, 535, 480, 531, 542, 527, 536, 535, 543, 544]
ram_pod2pod_udp_client values: [520, 485, 544, 536, 535, 527, 551, 532, 535, 486]
ram_pod2pod_udp_server values: [467, 523, 465, 511, 515, 518, 515, 522, 539, 540]
ram_pod2svc_tcp_client values: [524, 482, 534, 528, 537, 532, 527, 530, 528, 481]
ram_pod2svc_tcp_server values: [456, 522, 468, 520, 538, 516, 519, 518, 523, 517]
ram_pod2svc_udp_client values: [535, 485, 538, 551, 541, 537, 548, 537, 549, 478]
ram_pod2svc_udp_server values: [463, 524, 461, 524, 518, 523, 511, 523, 526, 521]

k8s - kubeovn: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [661, 813, 647, 826, 613, 634, 698, 843, 866, 727]
bandwidth_pod2pod_udp values: [720, 680, 715, 605, 667, 596, 747, 697, 649, 693]
bandwidth_pod2svc_tcp values: [823, 782, 832, 670, 727, 850, 821, 790, 852, 860]
bandwidth_pod2svc_udp values: [772, 789, 756, 787, 772, 798, 765, 761, 751, 778]
cpu_idle_client values: [6.07, 4.5, 4.51, 3.93, 5.26, 5.73, 5.3, 3.99, 5.23, 4.21]
cpu_idle_server values: [3.87, 2.21, 2.87, 2.92, 2.92, 2.9, 2.94, 2.92, 3.72, 2.53]
cpu_pod2pod_tcp_client values: [14.08, 18.0, 13.95, 16.32, 13.62, 15.12, 15.85, 18.15, 16.33, 15.97]
cpu_pod2pod_tcp_server values: [22.09, 25.61, 21.74, 29.25, 22.54, 22.49, 20.16, 27.44, 27.07, 23.75]
cpu_pod2pod_udp_client values: [20.11, 20.02, 21.4, 16.57, 17.56, 16.29, 19.61, 20.15, 17.27, 19.25]
cpu_pod2pod_udp_server values: [24.53, 23.4, 26.09, 24.33, 25.35, 22.94, 22.6, 25.47, 23.75, 24.53]
cpu_pod2svc_tcp_client values: [17.69, 17.66, 18.4, 14.6, 16.52, 17.86, 16.38, 16.91, 18.67, 17.92]
cpu_pod2svc_tcp_server values: [25.18, 25.21, 21.74, 23.57, 24.47, 25.82, 23.5, 21.89, 26.81, 24.02]
cpu_pod2svc_udp_client values: [26.73, 26.27, 25.25, 27.1, 24.92, 27.61, 25.13, 24.52, 24.52, 25.43]
cpu_pod2svc_udp_server values: [26.65, 28.78, 26.23, 27.59, 28.11, 27.61, 25.15, 27.6, 26.78, 27.07]
ram_idle_client values: [569, 591, 578, 579, 579, 586, 585, 576, 595, 588]
ram_idle_server values: [567, 587, 578, 582, 578, 584, 584, 579, 589, 581]
ram_pod2pod_tcp_client values: [573, 592, 587, 587, 596, 591, 593, 595, 608, 594]
ram_pod2pod_tcp_server values: [567, 584, 568, 569, 577, 572, 570, 558, 587, 579]
ram_pod2pod_udp_client values: [580, 591, 584, 585, 589, 592, 595, 587, 602, 597]
ram_pod2pod_udp_server values: [554, 565, 567, 566, 563, 562, 569, 560, 565, 567]
ram_pod2svc_tcp_client values: [581, 599, 575, 581, 591, 591, 596, 594, 604, 596]
ram_pod2svc_tcp_server values: [556, 561, 562, 562, 566, 573, 566, 579, 567, 569]
ram_pod2svc_udp_client values: [583, 592, 594, 587, 587, 587, 588, 588, 584, 587]
ram_pod2svc_udp_server values: [563, 566, 560, 569, 571, 561, 564, 565, 561, 567]

k8s - kuberouter: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [941, 941, 941, 941, 941, 940, 941, 941, 941, 941]
bandwidth_pod2pod_udp values: [936, 953, 951, 948, 951, 946, 949, 946, 936, 944]
bandwidth_pod2svc_tcp values: [941, 941, 941, 941, 941, 941, 941, 941, 940, 941]
bandwidth_pod2svc_udp values: [919, 952, 949, 903, 922, 921, 902, 947, 948, 946]
cpu_idle_client values: [3.34, 3.42, 3.11, 1.89, 3.2, 3.12, 3.37, 3.28, 1.97, 2.44]
cpu_idle_server values: [1.3, 1.51, 1.22, 1.37, 1.32, 1.23, 1.58, 0.62, 1.37, 1.43]
cpu_pod2pod_tcp_client values: [8.68, 11.35, 10.29, 8.8, 8.91, 9.13, 9.27, 7.96, 10.35, 10.58]
cpu_pod2pod_tcp_server values: [21.91, 15.85, 19.56, 18.23, 20.4, 19.57, 17.15, 17.06, 19.01, 19.85]
cpu_pod2pod_udp_client values: [28.24, 26.84, 27.19, 25.85, 27.87, 27.67, 27.47, 27.48, 26.73, 28.59]
cpu_pod2pod_udp_server values: [24.01, 18.92, 21.19, 23.15, 22.98, 21.89, 23.81, 22.33, 21.82, 23.54]
cpu_pod2svc_tcp_client values: [10.37, 9.77, 8.05, 11.38, 8.64, 9.17, 9.34, 10.35, 10.16, 7.85]
cpu_pod2svc_tcp_server values: [17.77, 17.72, 20.19, 17.1, 20.79, 20.49, 17.69, 19.97, 17.07, 19.73]
cpu_pod2svc_udp_client values: [27.79, 25.51, 25.69, 27.78, 26.69, 27.78, 26.88, 27.8, 27.78, 28.12]
cpu_pod2svc_udp_server values: [22.15, 22.34, 22.03, 20.55, 22.45, 23.43, 21.24, 22.14, 20.34, 23.26]
ram_idle_client values: [525, 542, 532, 545, 546, 547, 546, 539, 551, 547]
ram_idle_server values: [559, 581, 576, 574, 579, 586, 584, 585, 583, 581]
ram_pod2pod_tcp_client values: [541, 547, 540, 541, 537, 545, 549, 548, 560, 559]
ram_pod2pod_tcp_server values: [564, 569, 565, 572, 579, 575, 583, 577, 581, 581]
ram_pod2pod_udp_client values: [559, 579, 560, 567, 568, 575, 578, 577, 573, 581]
ram_pod2pod_udp_server values: [552, 557, 568, 556, 561, 546, 561, 567, 566, 563]
ram_pod2svc_tcp_client values: [531, 545, 540, 546, 553, 542, 550, 561, 550, 555]
ram_pod2svc_tcp_server values: [556, 553, 558, 572, 553, 565, 570, 566, 570, 569]
ram_pod2svc_udp_client values: [551, 576, 569, 579, 567, 573, 585, 583, 573, 579]
ram_pod2svc_udp_server values: [558, 558, 557, 567, 565, 562, 571, 553, 560, 560]

microk8s - calico: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [525, 379, 439, 416, 406, 447, 438, 425, 394, 442]
bandwidth_pod2pod_udp values: [819, 657, 674, 710, 770, 650, 671, 670, 759, 811]
bandwidth_pod2svc_tcp values: [420, 438, 399, 446, 417, 425, 491, 408, 537, 468]
bandwidth_pod2svc_udp values: [837, 670, 757, 625, 885, 632, 637, 682, 644, 825]
cpu_idle_client values: [3.76, 3.54, 3.33, 3.88, 3.78, 3.24, 3.85, 2.95, 2.72, 3.06]
cpu_idle_server values: [2.45, 1.09, 1.98, 1.74, 1.9, 2.43, 1.83, 1.41, 1.35, 2.1]
cpu_pod2pod_tcp_client values: [10.49, 6.78, 7.81, 7.95, 7.33, 7.76, 10.21, 6.86, 7.75, 9.05]
cpu_pod2pod_tcp_server values: [14.81, 13.62, 14.8, 7.33, 13.78, 9.72, 14.18, 13.69, 11.16, 11.24]
cpu_pod2pod_udp_client values: [27.81, 26.42, 26.92, 26.51, 27.4, 26.75, 26.88, 26.6, 27.59, 28.14]
cpu_pod2pod_udp_server values: [25.81, 20.72, 19.61, 19.75, 25.82, 21.2, 20.01, 20.72, 22.74, 23.9]
cpu_pod2svc_tcp_client values: [8.58, 8.93, 7.46, 8.89, 7.53, 7.42, 10.79, 7.2, 12.61, 8.46]
cpu_pod2svc_tcp_server values: [13.76, 17.09, 14.46, 9.67, 13.56, 11.54, 16.68, 12.07, 14.71, 10.33]
cpu_pod2svc_udp_client values: [28.25, 27.65, 27.19, 26.18, 28.14, 26.49, 26.67, 27.27, 28.43, 27.55]
cpu_pod2svc_udp_server values: [24.22, 23.35, 21.36, 19.86, 23.83, 20.51, 21.96, 20.16, 19.83, 23.75]
ram_idle_client values: [522, 537, 533, 525, 517, 526, 532, 525, 530, 529]
ram_idle_server values: [528, 532, 528, 525, 519, 545, 555, 527, 535, 529]
ram_pod2pod_tcp_client values: [534, 539, 538, 534, 540, 542, 540, 540, 550, 553]
ram_pod2pod_tcp_server values: [527, 548, 545, 544, 543, 550, 556, 541, 540, 540]
ram_pod2pod_udp_client values: [552, 537, 545, 526, 534, 531, 536, 543, 550, 557]
ram_pod2pod_udp_server values: [533, 555, 542, 534, 538, 539, 531, 548, 543, 550]
ram_pod2svc_tcp_client values: [540, 541, 545, 545, 544, 535, 539, 540, 541, 547]
ram_pod2svc_tcp_server values: [531, 539, 531, 547, 536, 543, 544, 541, 536, 541]
ram_pod2svc_udp_client values: [538, 531, 544, 526, 541, 524, 530, 533, 530, 559]
ram_pod2svc_udp_server values: [533, 547, 538, 550, 554, 554, 547, 548, 544, 533]

microk8s - flannel: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [606, 606, 605, 626, 606, 651, 575, 606, 559, 562]
bandwidth_pod2pod_udp values: [614, 810, 900, 621, 619, 839, 643, 904, 774, 598]
bandwidth_pod2svc_tcp values: [588, 602, 604, 654, 622, 606, 572, 623, 553, 602]
bandwidth_pod2svc_udp values: [630, 666, 635, 608, 627, 617, 625, 612, 620, 610]
cpu_idle_client values: [4.74, 2.56, 3.07, 2.78, 1.48, 2.0, 3.02, 2.06, 2.87, 2.22]
cpu_idle_server values: [1.09, 0.63, 1.46, 1.19, 0.59, 0.59, 0.68, 0.75, 1.08, 0.96]
cpu_pod2pod_tcp_client values: [8.82, 9.89, 10.06, 10.58, 8.67, 11.16, 9.22, 9.06, 9.2, 9.36]
cpu_pod2pod_tcp_server values: [16.8, 12.65, 16.23, 17.42, 15.07, 20.1, 13.91, 14.54, 9.49, 17.74]
cpu_pod2pod_udp_client values: [25.87, 24.78, 26.95, 25.88, 25.43, 26.6, 25.74, 24.69, 26.65, 25.86]
cpu_pod2pod_udp_server values: [18.28, 21.61, 25.63, 17.55, 19.87, 23.84, 19.05, 22.37, 22.73, 17.93]
cpu_pod2svc_tcp_client values: [7.53, 8.32, 9.56, 10.43, 10.84, 11.15, 9.63, 10.25, 8.75, 10.41]
cpu_pod2svc_tcp_server values: [12.83, 13.06, 18.56, 14.33, 16.49, 16.63, 16.41, 16.82, 15.35, 17.14]
cpu_pod2svc_udp_client values: [25.87, 23.89, 26.04, 25.14, 26.16, 25.36, 25.61, 25.72, 26.74, 26.65]
cpu_pod2svc_udp_server values: [18.86, 16.23, 18.1, 19.12, 17.71, 16.31, 18.45, 18.03, 18.93, 20.43]
ram_idle_client values: [491, 490, 499, 484, 480, 486, 488, 480, 487, 492]
ram_idle_server values: [464, 482, 491, 479, 493, 479, 484, 492, 486, 485]
ram_pod2pod_tcp_client values: [505, 494, 505, 496, 500, 493, 502, 496, 494, 493]
ram_pod2pod_tcp_server values: [466, 484, 466, 474, 473, 484, 479, 481, 481, 467]
ram_pod2pod_udp_client values: [507, 496, 519, 498, 490, 494, 493, 508, 503, 495]
ram_pod2pod_udp_server values: [455, 469, 468, 473, 476, 480, 458, 453, 471, 459]
ram_pod2svc_tcp_client values: [510, 492, 508, 494, 494, 497, 483, 501, 494, 494]
ram_pod2svc_tcp_server values: [459, 463, 468, 461, 460, 467, 467, 458, 470, 462]
ram_pod2svc_udp_client values: [504, 495, 511, 492, 499, 502, 491, 496, 495, 488]
ram_pod2svc_udp_server values: [460, 462, 450, 459, 460, 467, 472, 462, 462, 471]

microk8s - kubeovn: 
bandwidth_idle values: [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
bandwidth_pod2pod_tcp values: [826, 852, 792, 866, 780, 828, 862, 774, 773, 853]
bandwidth_pod2pod_udp values: [776, 730, 765, 761, 771, 730, 762, 777, 770, 748]
bandwidth_pod2svc_tcp values: [669, 700, 776, 859, 852, 853, 841, 799, 737, 835]
bandwidth_pod2svc_udp values: [731, 732, 719, 740, 714, 733, 720, 723, 741, 753]
cpu_idle_client values: [5.86, 4.21, 4.21, 5.18, 3.59, 5.53, 3.75, 3.08, 4.61, 4.43]
cpu_idle_server values: [3.3, 2.4, 2.47, 3.12, 2.13, 2.65, 2.62, 2.28, 2.21, 2.28]
cpu_pod2pod_tcp_client values: [16.73, 16.51, 16.98, 16.44, 16.6, 17.43, 16.88, 16.39, 15.98, 16.98]
cpu_pod2pod_tcp_server values: [23.95, 23.6, 21.22, 26.72, 23.83, 23.8, 23.21, 24.29, 25.44, 26.04]
cpu_pod2pod_udp_client values: [24.8, 21.93, 25.1, 25.06, 25.82, 22.85, 23.45, 22.68, 25.62, 23.37]
cpu_pod2pod_udp_server values: [24.69, 25.37, 26.06, 27.64, 27.11, 24.73, 23.92, 24.72, 27.25, 25.35]
cpu_pod2svc_tcp_client values: [13.72, 14.16, 15.6, 18.28, 17.83, 16.92, 16.91, 17.32, 16.09, 17.79]
cpu_pod2svc_tcp_server values: [20.18, 21.94, 23.04, 22.56, 25.48, 24.69, 23.49, 26.47, 26.26, 26.75]
cpu_pod2svc_udp_client values: [27.17, 26.87, 27.75, 28.26, 27.56, 27.12, 27.84, 27.34, 27.39, 26.88]
cpu_pod2svc_udp_server values: [23.43, 25.46, 23.68, 25.95, 23.47, 24.64, 23.67, 26.03, 25.81, 25.89]
ram_idle_client values: [695, 712, 706, 711, 710, 716, 713, 706, 716, 709]
ram_idle_server values: [661, 673, 654, 667, 657, 665, 670, 675, 667, 679]
ram_pod2pod_tcp_client values: [709, 717, 710, 717, 708, 720, 711, 720, 723, 723]
ram_pod2pod_tcp_server values: [653, 661, 651, 663, 650, 667, 658, 656, 654, 670]
ram_pod2pod_udp_client values: [694, 721, 700, 717, 705, 711, 702, 701, 720, 707]
ram_pod2pod_udp_server values: [643, 658, 637, 639, 644, 660, 648, 652, 655, 653]
ram_pod2svc_tcp_client values: [705, 716, 709, 722, 705, 709, 710, 715, 716, 713]
ram_pod2svc_tcp_server values: [646, 656, 631, 645, 654, 644, 642, 654, 656, 652]
ram_pod2svc_udp_client values: [690, 720, 714, 721, 709, 718, 701, 714, 724, 715]
ram_pod2svc_udp_server values: [642, 654, 657, 650, 650, 657, 657, 647, 644, 646]


